Solving the (Navier-)Stokes equations with space and time adaptivity using deal.II

In this article, we solve the Stokes and Navier-Stokes equations with the deal$.$II finite-element library. In particular, we use its multigrid, adaptive-mesh, and matrix-free infrastructures to design efficient linear and nonlinear iterative solvers, respectively. We solve the stationary Stokes equations on hp-adaptive meshes with a hp-multigrid approach, the transient Stokes equations with space-time finite elements and space-time multigrid, and, finally, the stabilized incompressible Navier-Stokes equations on locally refined meshes with a monolithic multigrid solver. The selected examples underline the flexibility and modularity of the multigrid infrastructure of deal$.$II.

==> data/ypipe/stokes_amg_cycles_256.csv <==
cycle,weighting_exponent,global_levels,active_cells,max_fe_index,dofs,constraints,identities,nonzero_elements,max_schur_iterations,min_schur_iterations,total_schur_iterations,iterations,assemble_system_min,assemble_system_max,assemble_system_avg,calculate_fevalues_min,calculate_fevalues_max,calculate_fevalues_avg,calculate_transformation_min,calculate_transformation_max,calculate_transformation_avg,distribute_dofs_min,distribute_dofs_max,distribute_dofs_avg,estimate_mark_min,estimate_mark_max,estimate_mark_avg,full_cycle_min,full_cycle_max,full_cycle_avg,initialize_grid_min,initialize_grid_max,initialize_grid_avg,initialize_problem_min,initialize_problem_max,initialize_problem_avg,make_constraints_min,make_constraints_max,make_constraints_avg,reinit_matrices_min,reinit_matrices_max,reinit_matrices_avg,reinit_vectors_min,reinit_vectors_max,reinit_vectors_avg,setup_system_min,setup_system_max,setup_system_avg,solve_min,solve_max,solve_avg,vmult_min,vmult_max,vmult_avg,assemble_system_ncalls,calculate_fevalues_ncalls,calculate_transformation_ncalls,distribute_dofs_ncalls,estimate_mark_ncalls,full_cycle_ncalls,initialize_grid_ncalls,initialize_problem_ncalls,make_constraints_ncalls,reinit_matrices_ncalls,reinit_vectors_ncalls,setup_system_ncalls,solve_ncalls,vmult_ncalls
0,2.0,4,36864,2,3365108,121188,0,1359174695,5,4,348,86,2.1583,2.1612,2.1594,0.054405,0.087622,0.076927,28.38,28.486,28.434,0.023292,0.026814,0.025191,0.042159,0.080267,0.077348,7.9379,8.0531,8.0016,0.14198,0.24786,0.19468,28.497,28.613,28.553,0.025064,0.027967,0.026373,0.64714,0.64914,0.64847,4.3552e-05,0.00034293,0.00011078,2.8813,2.8843,2.8835,4.7938,4.8357,4.796,1.3304,1.4313,1.3706,3.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,2.0,4.0,1.0,87.0
1,2.0,5,49772,3,5053371,622929,15917,1915589612,10,5,1453,166,5.0909,5.0949,5.0927,0.032526,0.072537,0.056368,28.386,28.484,28.433,0.025378,0.030244,0.028227,0.056231,0.11362,0.10918,18.909,19.015,18.966,0.2561,0.36211,0.31252,28.458,28.564,28.507,0.053505,0.05844,0.055536,1.0308,1.0329,1.0323,5.5785e-05,0.00026357,0.00012354,6.2399,6.2432,6.2421,12.263,12.302,12.269,3.6288,4.0751,3.7839,3.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,2.0,4.0,1.0,169.0
2,2.0,6,67188,4,8054023,1562052,32466,3084909110,11,6,2062,204,11.639,11.644,11.641,0.041399,0.071249,0.0554,28.386,28.486,28.435,0.030616,0.0369,0.033985,0.18994,0.27911,0.27222,37.867,37.966,37.923,0.29449,0.39436,0.35114,28.46,28.556,28.507,0.11479,0.12093,0.11784,1.8143,1.8165,1.8158,0.00012549,0.00042979,0.00025504,13.651,13.655,13.653,23.577,23.657,23.584,7.1632,7.8129,7.4949,3.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,2.0,4.0,1.0,208.0
3,2.0,7,94404,5,14868710,3773387,68985,6543519683,12,5,2765,258,39.989,39.997,39.992,0.039434,0.069265,0.057008,28.381,28.49,28.434,0.043978,0.054357,0.048393,0.24996,0.4775,0.4687,104.64,104.77,104.72,0.30265,0.4294,0.36929,28.444,28.569,28.506,0.29194,0.3021,0.29755,4.9656,4.968,4.9672,0.00014054,0.00064077,0.00039715,45.385,45.388,45.387,58.221,58.257,58.23,18.245,19.74,18.947,3.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,2.0,4.0,1.0,263.0
4,2.0,8,135340,5,27458264,7622801,127191,14669526364,14,5,3762,322,120.8,120.81,120.8,0.040241,0.070905,0.05725,28.383,28.485,28.432,0.072998,0.089462,0.078978,0.42309,1.0003,0.98257,296.13,296.27,296.19,0.35347,0.47187,0.40898,28.451,28.559,28.505,0.52602,0.54219,0.53661,11.814,11.817,11.816,0.00017621,0.0010539,0.00066276,133.3,133.3,133.3,160.45,161.09,160.47,49.216,52.479,50.702,3.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.0,2.0,4.0,1.0,328.0


==> data/ypipe/stokes_mg-asm_cycles_256.csv <==
cycle,weighting_exponent,global_levels,active_cells,max_fe_index,dofs,constraints,identities,dofs_v,dofs_p,patch_dofs,max_ev,max_schur_iterations,min_schur_iterations,total_schur_iterations,iterations,calculate_transformation_min,calculate_transformation_max,calculate_transformation_avg,distribute_dofs_min,distribute_dofs_max,distribute_dofs_avg,estimate_mark_min,estimate_mark_max,estimate_mark_avg,full_cycle_min,full_cycle_max,full_cycle_avg,initialize_extdiag_ABlock_min,initialize_extdiag_ABlock_max,initialize_extdiag_ABlock_avg,initialize_extdiag_Schur_min,initialize_extdiag_Schur_max,initialize_extdiag_Schur_avg,initialize_grid_min,initialize_grid_max,initialize_grid_avg,initialize_problem_min,initialize_problem_max,initialize_problem_avg,make_constraints_min,make_constraints_max,make_constraints_avg,reinit_min,reinit_max,reinit_avg,reinit_vectors_min,reinit_vectors_max,reinit_vectors_avg,setup_system_min,setup_system_max,setup_system_avg,solve_min,solve_max,solve_avg,solve_fgmres_min,solve_fgmres_max,solve_fgmres_avg,solve_setup_ABlock_min,solve_setup_ABlock_max,solve_setup_ABlock_avg,solve_setup_Schur_min,solve_setup_Schur_max,solve_setup_Schur_avg,vmult_ABlockOperator_min,vmult_ABlockOperator_max,vmult_ABlockOperator_avg,vmult_BlockSchurPreconditioner_min,vmult_BlockSchurPreconditioner_max,vmult_BlockSchurPreconditioner_avg,vmult_SchurBlockOperator_min,vmult_SchurBlockOperator_max,vmult_SchurBlockOperator_avg,vmult_StokesOperator_min,vmult_StokesOperator_max,vmult_StokesOperator_avg,vmult_extdiag_ABlock_min,vmult_extdiag_ABlock_max,vmult_extdiag_ABlock_avg,vmult_extdiag_Schur_min,vmult_extdiag_Schur_max,vmult_extdiag_Schur_avg,calculate_transformation_ncalls,distribute_dofs_ncalls,estimate_mark_ncalls,full_cycle_ncalls,initialize_extdiag_ABlock_ncalls,initialize_extdiag_Schur_ncalls,initialize_grid_ncalls,initialize_problem_ncalls,make_constraints_ncalls,reinit_ncalls,reinit_vectors_ncalls,setup_system_ncalls,solve_ncalls,solve_fgmres_ncalls,solve_setup_ABlock_ncalls,solve_setup_Schur_ncalls,vmult_ABlockOperator_ncalls,vmult_BlockSchurPreconditioner_ncalls,vmult_SchurBlockOperator_ncalls,vmult_StokesOperator_ncalls,vmult_extdiag_ABlock_ncalls,vmult_extdiag_Schur_ncalls,refine_min,refine_max,refine_avg,refine_ncalls,L2,H1,compute_errors_min,compute_errors_max,compute_errors_avg,initialize_extdiag_min,initialize_extdiag_max,initialize_extdiag_avg,mg_reinit_transfer_min,mg_reinit_transfer_max,mg_reinit_transfer_avg,mg_setup_levels_min,mg_setup_levels_max,mg_setup_levels_avg,mg_solve_min,mg_solve_max,mg_solve_avg,vmult_min,vmult_max,vmult_avg,vmult_extdiag_min,vmult_extdiag_max,vmult_extdiag_avg,compute_errors_ncalls,initialize_extdiag_ncalls,mg_reinit_transfer_ncalls,mg_setup_levels_ncalls,mg_solve_ncalls,vmult_ncalls,vmult_extdiag_ncalls
0,1.5,4,36864,2,3365108,121188,0,3059283.0,305825.0,0,2.997,8.0,3.0,141.0,28,33.99,35.499,34.549,0.027623,0.038259,0.029731,0.02402,0.070869,0.069898,2.0222,3.0976,2.7772,0.014251,0.02272,0.018416,0.0011382,0.0044445,0.0016786,0.27221,1.3025,0.98221,34.017,35.526,34.607,0.053596,0.06178,0.059754,0.18025,0.18417,0.18239,6.21e-07,7.61e-07,6.9376e-07,0.3914,0.3965,0.39376,1.2334,1.2881,1.2356,0.38798,0.39152,0.38959,0.71218,0.72243,0.71616,0.013709,0.021293,0.018222,0.16752,0.19476,0.18191,0.31005,0.3148,0.31216,0.021956,0.022193,0.02209,0.033011,0.052688,0.042516,0.0046372,0.0078224,0.0061974,0.00033547,0.00049853,0.00041482,1.0,1.0,1.0,1.0,6.0,1.0,1.0,1.0,1.0,1.0,1.0,9.0,1.0,1.0,1.0,1.0,1528.0,28.0,141.0,56.0,1500.0,141.0,0.0,0.0,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1,1.5,5,49772,3,5053371,619810,15857,4568394.0,484977.0,44364,3.3163,9.0,3.0,140.0,27,0.0,0.0,0.0,0.035611,0.051595,0.048804,0.014009,0.044263,0.042587,3.0059,3.0075,3.0075,0.042519,0.095153,0.073183,0.003343,0.0045255,0.0038864,0.0,0.0,0.0,0.0,0.0,0.0,0.057931,0.062657,0.060024,0.21793,0.22569,0.22377,6.52e-07,8.62e-07,7.2798e-07,0.41892,0.43338,0.43174,1.6931,1.7308,1.6962,0.62864,0.63167,0.62866,0.90093,0.90311,0.90128,0.017024,0.019104,0.018766,0.27717,0.39314,0.34624,0.53152,0.54662,0.54116,0.026625,0.02721,0.027082,0.044966,0.073508,0.061374,0.0063961,0.11557,0.046174,0.00045239,0.0064205,0.0025883,0.0,1.0,1.0,1.0,8.0,1.0,0.0,0.0,1.0,1.0,1.0,11.0,1.0,1.0,1.0,1.0,2057.0,27.0,140.0,54.0,2030.0,140.0,0.019444,0.020634,0.020615,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,1.5,6,67188,4,8054023,1556278,32307,7216635.0,837388.0,82641,3.6994,8.0,3.0,120.0,26,0.0,0.0,0.0,0.05024,0.057393,0.05407,0.018596,0.12105,0.11881,5.0391,5.0528,5.0509,0.05837,0.16596,0.10595,0.0040019,0.006275,0.0048207,0.0,0.0,0.0,0.0,0.0,0.0,0.14957,0.15573,0.15273,0.33235,0.33867,0.33587,6.61e-07,9.82e-07,7.3636e-07,0.62798,0.63317,0.63096,3.2418,3.3309,3.2466,1.1338,1.1361,1.1339,1.6242,1.6264,1.6246,0.025795,0.028167,0.027756,0.4889,0.74329,0.62569,0.94455,0.98324,0.96496,0.032942,0.033737,0.033438,0.069703,0.11901,0.09613,0.01091,0.2551,0.12394,0.00060464,0.0081815,0.0038108,0.0,1.0,1.0,1.0,10.0,1.0,0.0,0.0,1.0,1.0,1.0,13.0,1.0,1.0,1.0,1.0,2546.0,26.0,120.0,52.0,2520.0,120.0,0.022584,0.025104,0.023254,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
3,1.5,7,94404,5,14868710,3769694,68935,13144941.0,1723769.0,198120,3.6473,7.0,3.0,128.0,27,0.0,0.0,0.0,0.059362,0.080897,0.074843,0.082182,0.23579,0.23181,8.1808,8.1821,8.1821,0.089239,0.34714,0.18888,0.0068961,0.013074,0.009457,0.0,0.0,0.0,0.0,0.0,0.0,0.31334,0.32347,0.31917,0.5702,0.57679,0.57412,6.71e-07,1.082e-06,7.5051e-07,1.0149,1.0257,1.0211,5.9853,6.1343,5.9917,2.293,2.2952,2.293,2.8275,2.8296,2.8279,0.050262,0.052441,0.052077,1.0305,1.582,1.2983,1.9423,2.003,1.9779,0.057869,0.059033,0.058499,0.13702,0.23354,0.18679,0.02823,0.56262,0.30709,0.0011623,0.010805,0.0069819,0.0,1.0,1.0,1.0,12.0,1.0,0.0,0.0,1.0,1.0,1.0,15.0,1.0,1.0,1.0,1.0,3217.0,27.0,128.0,54.0,3190.0,128.0,0.03148,0.032526,0.0325,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,1.5,8,135340,5,27458264,7615516,127214,24000162.0,3458102.0,411570,3.6157,8.0,3.0,141.0,28,0.0,0.0,0.0,0.091182,0.11437,0.10459,0.082927,0.36889,0.36637,13.543,13.544,13.544,0.2314,0.96329,0.60174,0.01818,0.029914,0.023049,0.0,0.0,0.0,0.0,0.0,0.0,0.61704,0.63313,0.62673,1.0618,1.0728,1.0689,6.21e-07,1.053e-06,7.9425e-07,1.4766,1.5034,1.4871,10.412,10.709,10.418,4.6856,4.6883,4.6856,5.2944,5.2969,5.2948,0.10389,0.1061,0.10574,2.2559,3.3129,2.6522,4.0104,4.1504,4.094,0.11327,0.11582,0.11433,0.28859,0.43237,0.35111,0.066092,1.2434,0.78007,0.0021025,0.018903,0.01337,0.0,1.0,1.0,1.0,13.0,1.0,0.0,0.0,1.0,1.0,1.0,16.0,1.0,1.0,1.0,1.0,3628.0,28.0,141.0,56.0,3600.0,141.0,0.043655,0.045146,0.045116,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
5,1.5,9,193034,6,45858601,13438268,217802,39830154.0,6028447.0,706089,3.7195,8.0,3.0,139.0,28,0.0,0.0,0.0,0.06468,0.088382,0.074234,1.0525,1.488,1.4794,26.248,26.25,26.25,0.31497,1.9396,1.2177,0.02367,0.044589,0.031456,0.0,0.0,0.0,0.0,0.0,0.0,1.2159,1.237,1.2279,1.8711,1.8912,1.8819,6.81e-07,1.313e-06,8.1529e-07,2.5018,2.5436,2.5224,19.391,19.813,19.404,8.8804,8.8829,8.8805,10.222,10.225,10.223,0.17997,0.18234,0.18196,4.2127,6.3443,5.1081,7.7619,8.004,7.8973,0.20645,0.21101,0.20821,0.46331,0.76863,0.61818,0.38792,2.4108,1.5897,0.012324,0.029489,0.023084,0.0,1.0,1.0,1.0,15.0,1.0,0.0,0.0,1.0,1.0,1.0,18.0,1.0,1.0,1.0,1.0,4228.0,28.0,139.0,56.0,4200.0,139.0,0.066327,0.067312,0.067253,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,1.5,10,275704,7,74742716,22456053,354976,64581864.0,10160852.0,1037166,3.834,8.0,3.0,141.0,28,0.0,0.0,0.0,0.10717,0.14139,0.1216,0.2682,2.1451,2.1254,45.986,46.0,45.987,0.37596,5.497,3.5982,0.01445,0.063508,0.03767,0.0,0.0,0.0,0.0,0.0,0.0,2.4307,2.4664,2.452,3.5472,3.5737,3.5638,6.51e-07,1.352e-06,8.2265e-07,4.2711,4.3427,4.304,35.105,35.422,35.126,15.455,15.457,15.455,19.115,19.122,19.12,0.29847,0.30097,0.30055,7.5063,9.8981,8.724,13.639,13.972,13.839,0.39726,0.42597,0.4214,0.76304,1.3018,1.0114,1.6292,4.0514,2.762,0.028667,0.058302,0.043953,0.0,1.0,1.0,1.0,17.0,1.0,0.0,0.0,1.0,1.0,1.0,20.0,1.0,1.0,1.0,1.0,4828.0,28.0,141.0,56.0,4800.0,141.0,0.086002,0.087158,0.087111,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,1.5,11,392016,7,116937612,35301881,535974,100601523.0,16336089.0,1517964,3.8721,8.0,3.0,141.0,28,0.0,0.0,0.0,0.13552,0.18979,0.15652,1.3973,2.3042,2.2974,77.476,77.489,77.489,0.86378,10.104,6.2918,0.067175,0.15995,0.10744,0.0,0.0,0.0,0.0,0.0,0.0,3.5631,3.616,3.5952,5.4929,5.5301,5.5106,6.41e-07,1.302e-06,8.1199e-07,5.9274,6.0086,5.9672,61.539,63.343,61.565,26.698,26.7,26.698,32.317,32.319,32.317,0.56176,0.56439,0.56395,12.819,16.86,14.898,23.812,24.446,24.15,0.72027,0.74685,0.73489,1.288,1.9822,1.6131,2.8811,6.683,5.0015,0.072501,0.12034,0.095025,0.0,1.0,1.0,1.0,18.0,1.0,0.0,0.0,1.0,1.0,1.0,21.0,1.0,1.0,1.0,1.0,5128.0,28.0,141.0,56.0,5100.0,141.0,0.14986,0.15097,0.15093,1.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> data/ypipe/stokes_mg-diagonal_cycles_256.csv <==
cycle,weighting_exponent,global_levels,active_cells,max_fe_index,dofs,constraints,identities,max_ev,iterations,L2,H1,calculate_transformation_min,calculate_transformation_max,calculate_transformation_avg,compute_errors_min,compute_errors_max,compute_errors_avg,distribute_dofs_min,distribute_dofs_max,distribute_dofs_avg,estimate_mark_min,estimate_mark_max,estimate_mark_avg,full_cycle_min,full_cycle_max,full_cycle_avg,initialize_grid_min,initialize_grid_max,initialize_grid_avg,initialize_problem_min,initialize_problem_max,initialize_problem_avg,make_constraints_min,make_constraints_max,make_constraints_avg,mg_reinit_transfer_min,mg_reinit_transfer_max,mg_reinit_transfer_avg,mg_setup_levels_min,mg_setup_levels_max,mg_setup_levels_avg,mg_solve_min,mg_solve_max,mg_solve_avg,reinit_min,reinit_max,reinit_avg,reinit_vectors_min,reinit_vectors_max,reinit_vectors_avg,setup_system_min,setup_system_max,setup_system_avg,solve_min,solve_max,solve_avg,vmult_min,vmult_max,vmult_avg,vmult_diag_min,vmult_diag_max,vmult_diag_avg,calculate_transformation_ncalls,compute_errors_ncalls,distribute_dofs_ncalls,estimate_mark_ncalls,full_cycle_ncalls,initialize_grid_ncalls,initialize_problem_ncalls,make_constraints_ncalls,mg_reinit_transfer_ncalls,mg_setup_levels_ncalls,mg_solve_ncalls,reinit_ncalls,reinit_vectors_ncalls,setup_system_ncalls,solve_ncalls,vmult_ncalls,vmult_diag_ncalls,dofs_v,dofs_p,max_schur_iterations,min_schur_iterations,total_schur_iterations,solve_fgmres_min,solve_fgmres_max,solve_fgmres_avg,solve_setup_ABlock_min,solve_setup_ABlock_max,solve_setup_ABlock_avg,solve_setup_Schur_min,solve_setup_Schur_max,solve_setup_Schur_avg,vmult_ABlockOperator_min,vmult_ABlockOperator_max,vmult_ABlockOperator_avg,vmult_BlockSchurPreconditioner_min,vmult_BlockSchurPreconditioner_max,vmult_BlockSchurPreconditioner_avg,vmult_SchurBlockOperator_min,vmult_SchurBlockOperator_max,vmult_SchurBlockOperator_avg,vmult_StokesOperator_min,vmult_StokesOperator_max,vmult_StokesOperator_avg,vmult_diagonal_ABlock_min,vmult_diagonal_ABlock_max,vmult_diagonal_ABlock_avg,vmult_vmult_diagonal_SchurBlock_min,vmult_vmult_diagonal_SchurBlock_max,vmult_vmult_diagonal_SchurBlock_avg,solve_fgmres_ncalls,solve_setup_ABlock_ncalls,solve_setup_Schur_ncalls,vmult_ABlockOperator_ncalls,vmult_BlockSchurPreconditioner_ncalls,vmult_SchurBlockOperator_ncalls,vmult_StokesOperator_ncalls,vmult_diagonal_ABlock_ncalls,vmult_vmult_diagonal_SchurBlock_ncalls
0,1.5,4,36864,2,3365108,121188,0,2.997,28,,,34.282,35.183,34.716,,,,0.027387,0.035983,0.031007,0.021226,0.067228,0.066317,1.8873,2.7978,2.3613,0.26952,1.202,0.76552,34.311,35.261,34.768,0.050309,0.056677,0.05443,,,,,,,,,,0.17909,0.18465,0.18196,6.31e-07,7.92e-07,6.9319e-07,0.39151,0.39797,0.39525,1.0886,1.1357,1.0907,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,9.0,1.0,,,3059283.0,305825.0,8.0,3.0,141.0,0.38911,0.39732,0.39201,0.58529,0.59506,0.5892,0.00040286,0.0087672,0.0037196,0.1695,0.19513,0.18272,0.31473,0.32098,0.31747,0.022139,0.022337,0.022252,0.033071,0.052675,0.042356,0.004081,0.0072792,0.0057618,0.0002128,0.00034173,0.00027299,1.0,1.0,1.0,1528.0,28.0,141.0,56.0,1500.0,141.0
1,1.5,5,49772,3,5053371,622559,15975,7.3496,34,,,34.286,35.169,34.717,,,,0.05958,0.06697,0.063268,0.035782,0.074854,0.073505,3.1955,4.173,3.7126,0.70864,1.7124,1.263,34.312,35.194,34.748,0.066948,0.073472,0.069133,,,,,,,,,,0.21717,0.22388,0.2214,6.01e-07,9.72e-07,7.6597e-07,0.49516,0.50175,0.49876,1.7251,1.7715,1.7278,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,11.0,1.0,,,4568394.0,484977.0,11.0,4.0,253.0,0.79292,0.80086,0.79703,0.83941,0.84862,0.8429,0.00050337,0.0091361,0.0044385,0.39537,0.44344,0.42328,0.64981,0.66452,0.65797,0.047222,0.04768,0.047483,0.059113,0.096486,0.076094,0.0083344,0.015572,0.011337,0.00049023,0.00086817,0.00065452,1.0,1.0,1.0,2554.0,34.0,253.0,68.0,2520.0,253.0
2,1.5,6,67188,4,8054023,1557517,32324,9.8918,37,,,34.251,35.158,34.688,,,,0.029468,0.039681,0.034104,0.039719,0.13214,0.13063,4.256,5.3104,4.8373,0.76088,1.712,1.2526,34.28,35.183,34.72,0.12103,0.12917,0.12441,,,,,,,,,,0.31408,0.32448,0.31886,6.91e-07,8.92e-07,7.5601e-07,0.67909,0.68807,0.68313,2.6229,2.7316,2.6337,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,13.0,1.0,,,7216635.0,837388.0,12.0,5.0,305.0,1.4002,1.4076,1.4032,1.1529,1.1622,1.1562,0.00077459,0.0098067,0.0052574,0.73635,0.81833,0.77545,1.1324,1.1641,1.1471,0.075523,0.076469,0.076031,0.096455,0.15931,0.12754,0.015932,0.029982,0.022355,0.00086148,0.001631,0.0012864,1.0,1.0,1.0,3547.0,37.0,305.0,74.0,3510.0,305.0
3,1.5,7,94404,5,14868710,3772270,68953,12.0689,40,,,34.28,35.146,34.716,,,,0.056405,0.069514,0.062711,0.085193,0.24806,0.24393,8.0167,9.1571,8.7097,0.75527,1.7564,1.3233,34.304,35.168,34.751,0.28508,0.29617,0.29099,,,,,,,,,,0.54259,0.5493,0.54727,5.91e-07,1.042e-06,7.7162e-07,0.96658,0.98029,0.97272,5.3909,5.5316,5.3944,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,15.0,1.0,,,13144941.0,1723769.0,11.0,5.0,324.0,3.3473,3.3573,3.3514,1.9918,2.0029,1.9957,0.0014307,0.012349,0.0075992,1.8024,2.001,1.9104,2.7097,2.8109,2.7647,0.1371,0.13851,0.13779,0.22337,0.32588,0.27319,0.044647,0.11422,0.070738,0.0018401,0.0037771,0.0030533,1.0,1.0,1.0,4660.0,40.0,324.0,80.0,4620.0,324.0
4,1.5,8,135340,5,27458264,7619949,127604,14.062,43,,,34.284,35.197,34.708,,,,0.070831,0.085877,0.077331,0.095042,0.41319,0.40868,14.718,15.661,15.182,0.84482,1.8325,1.3667,34.319,35.236,34.745,0.60282,0.61797,0.61104,,,,,,,,,,1.0431,1.0516,1.0486,6.82e-07,1.122e-06,8.1113e-07,1.5165,1.5402,1.5254,11.257,11.581,11.265,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,16.0,1.0,,,24000162.0,3458102.0,12.0,6.0,406.0,7.2102,7.2253,7.216,3.2762,3.2866,3.2803,0.0046001,0.019394,0.012844,4.1586,4.5863,4.3723,5.8419,6.1173,6.0001,0.31859,0.32314,0.32054,0.48763,0.66801,0.57503,0.10569,0.27398,0.17661,0.0054122,0.010161,0.0088111,1.0,1.0,1.0,5443.0,43.0,406.0,86.0,5400.0,406.0
5,1.5,9,193034,6,45858601,13437227,217972,14.8007,45,,,34.29,35.215,34.718,,,,0.070809,0.094475,0.082137,1.0368,1.5152,1.508,27.585,28.845,28.385,0.8855,1.8368,1.3638,34.316,35.244,34.748,1.0904,1.1121,1.1032,,,,,,,,,,1.7426,1.8019,1.7584,6.72e-07,1.302e-06,8.2047e-07,2.1928,2.2311,2.2112,21.481,21.926,21.492,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,18.0,1.0,,,39830154.0,6028447.0,13.0,6.0,465.0,15.052,15.086,15.067,6.2931,6.3032,6.2968,0.0083451,0.034188,0.023766,8.0485,8.9581,8.5841,12.55,13.134,12.885,0.78928,0.84273,0.82914,0.89309,1.3006,1.0445,0.20699,0.60777,0.37212,0.01477,0.025322,0.022316,1.0,1.0,1.0,6625.0,45.0,465.0,90.0,6580.0,465.0
6,1.5,10,275704,7,74742716,22462318,355155,18.354,50,,,34.281,35.23,34.717,,,,0.0966,0.12309,0.1094,0.42843,1.9587,1.942,56.628,57.736,57.274,0.79044,1.7245,1.2776,34.314,35.253,34.751,2.2952,2.3235,2.3104,,,,,,,,,,3.252,3.2798,3.2688,6.71e-07,1.232e-06,8.1338e-07,3.9071,3.9793,3.9369,47.062,47.615,47.077,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,20.0,1.0,,,64581864.0,10160852.0,15.0,6.0,592.0,33.035,33.1,33.067,13.664,13.675,13.668,0.016641,0.068482,0.04412,17.398,19.775,18.691,28.235,29.25,28.814,3.0591,3.2032,3.1376,1.6519,2.3667,1.9527,0.40961,1.4502,0.82924,0.044081,0.064728,0.057839,1.0,1.0,1.0,8370.0,50.0,592.0,100.0,8320.0,592.0
7,1.5,11,392016,7,116937612,35307872,535934,20.513,53,,,34.271,35.225,34.706,,,,0.13277,0.18213,0.15483,1.629,2.3075,2.3012,91.258,92.28,91.755,1.0459,2.0525,1.5596,34.296,35.256,34.74,3.522,3.5725,3.5505,,,,,,,,,,5.0453,5.08,5.0588,6.51e-07,1.232e-06,8.1878e-07,5.6992,5.8014,5.7501,77.229,77.514,77.241,,,,,,,1.0,,1.0,1.0,1.0,1.0,1.0,1.0,,,,1.0,1.0,21.0,1.0,,,100601523.0,16336089.0,15.0,6.0,652.0,54.001,54.097,54.047,22.373,22.383,22.377,0.026433,0.12164,0.079757,28.52,33.375,30.864,45.897,47.815,46.961,4.7079,4.8764,4.776,2.7304,4.4779,3.3602,0.7077,2.7467,1.7184,0.12047,0.17172,0.15436,1.0,1.0,1.0,9403.0,53.0,652.0,107.0,9350.0,652.0

